On the Interplay between Self-Driving Cars and Public Transportation

Cities worldwide struggle with overloaded transportation systems and their externalities. The emerging autonomous transportation technology has the potential to alleviate these issues, but the decisions of profit-maximizing operators running large autonomous fleets could negatively impact other stakeholders and the transportation system. An analysis of these tradeoffs requires modeling the modes of transportation in a unified framework. In this paper, we propose such a framework, which allows us to study the interplay among mobility service providers (MSPs), public transport authorities, and customers. Our framework combines a graph-theoretic network model for the transportation system with a game-theoretic market model in which MSPs are profit maximizers while customers select individually-optimal transportation options. We apply our framework to data for the city of Berlin and present sensitivity analyses to study parameters that MSPs or municipalities can strategically influence. We show that autonomous ride-hailing systems may cannibalize a public transportation system, serving between 7% and 80% of all customers, depending on market conditions and policy restrictions.

==> graphics/matlab/BerlinFleetSize/BerlinFleetSize.csv <==
1,7.2626,79,13.738,6.7225,7.8864,44.353
3,18.986,69.178,11.836,15.344,18.915,38.838
5,28.757,60.84,10.403,21.456,27.455,34.157
7,37.113,53.717,9.1696,26.072,34.501,30.158
9,44.554,47.365,8.0814,29.645,40.507,26.592
11,51.319,41.569,7.112,32.41,45.712,23.338
13,57.495,36.302,6.203,34.502,50.267,20.381
15,63.162,31.452,5.387,36.008,54.25,17.658
17,68.343,27.012,4.6449,36.999,57.683,15.165
19,73.158,22.975,3.8669,37.519,60.605,12.899
21,76.082,20.528,3.39,37.611,62.241,11.525
23,76.082,20.528,3.39,37.611,62.241,11.525


==> graphics/matlab/BerlinFleetSize/BerlinFleetSizeCompetitive.csv <==
1,3.7091,3.7091,79.327,13.255,3.1434,3.1434,3.7234,3.7234,44.536,44.536
3,9.7277,9.7277,69.856,10.689,6.548,6.548,8.3392,8.3392,39.219,39.219
5,14.707,14.707,61.647,8.94,8.2835,8.2835,11.303,11.303,34.61,34.61
7,18.961,18.961,54.49,7.5869,9.1105,9.1105,13.356,13.356,30.592,30.592
9,22.655,22.655,48.165,6.5247,9.346,9.346,14.815,14.815,27.041,27.041
11,26.005,26.005,42.387,5.6038,9.0559,9.0559,15.76,15.76,23.797,23.797
13,29.07,29.07,37.014,4.8456,8.3473,8.3473,16.285,16.285,20.781,20.781
15,31.871,31.871,32.099,4.1595,7.1908,7.1908,16.373,16.373,18.021,18.021
17,34.442,34.442,27.5,3.6163,5.6839,5.6839,16.102,16.102,15.439,15.439
19,36.791,36.791,23.29,3.1284,3.6442,3.6442,15.275,15.275,13.076,13.076
21,38.975,38.975,19.344,2.7048,1.1956,1.1956,13.993,13.993,10.86,10.86
23,39.51,39.51,18.374,2.6073,0.48712,0.48712,13.594,13.594,10.315,10.315


==> graphics/matlab/BerlinFleetSize/BerlinFleetSizeCompetitive_Nonidentical.csv <==
1,4.4197,2.9981,79.328,13.254,3.7632,2.52,4.4593,2.9841,44.537,44.537
3,11.571,7.88,69.862,10.687,7.8325,5.2532,9.9802,6.6887,39.222,39.222
5,17.503,11.927,61.628,8.9415,9.9122,6.6565,13.524,9.0834,34.6,34.6
7,22.532,15.401,54.479,7.5889,10.884,7.3185,15.954,10.739,30.586,30.586
9,26.925,18.603,47.914,6.5576,11.289,7.6131,17.812,12.015,26.9,26.9
11,30.859,21.297,42.22,5.6237,10.897,7.3572,18.883,12.764,23.703,23.703
13,34.466,23.899,36.767,4.8684,10.097,6.8347,19.533,13.252,20.642,20.642
15,37.765,26.352,31.667,4.2158,8.8426,6.0191,19.748,13.425,17.779,17.779
17,40.785,28.659,26.858,3.6975,7.2769,5.0036,19.64,13.395,15.079,15.079
19,43.437,30.725,22.641,3.1975,4.9042,3.4279,18.699,12.817,12.711,12.711
21,45.8,32.711,18.755,2.7337,1.9585,1.4502,17.139,11.827,10.53,10.53
23,45.302,34.85,17.239,2.6092,0.70896,0.65799,15.953,11.965,9.6784,9.6784


==> graphics/matlab/BerlinPTFrequency/BerlinPTFrequency.csv <==
1,42.29,49.307,8.4031,28.621,38.722,27.682
1.25,42.847,50.023,7.1302,26.078,36.139,28.084
1.5,43.135,50.476,6.3884,24.174,34.215,28.339
1.75,43.316,50.819,5.8653,22.741,32.777,28.531
2,43.441,51.052,5.5076,21.55,31.587,28.662
2.25,43.527,51.312,5.1601,20.585,30.622,28.808
2.5,43.59,51.559,4.8515,19.79,29.831,28.946
2.75,43.629,51.733,4.6385,19.089,29.135,29.044
3,43.648,51.876,4.4755,18.474,28.525,29.125


==> graphics/matlab/BerlinPTPrice/BerlinPTPrice.csv <==
0,35.116,63.463,1.421,8.3639,17.332,0
0.5,40.804,57.052,2.1436,11.666,21.777,5.1331
1,41.796,55.173,3.0303,15.048,25.117,9.9282
1.5,42.347,53.485,4.1672,18.412,28.458,14.437
2,42.521,52.135,5.3437,21.693,31.742,18.763
2.5,42.547,50.893,6.5604,24.892,34.956,22.895
3,42.344,49.552,8.1037,27.912,38.008,26.75
3.5,42.046,48.333,9.6203,30.83,40.945,30.441
4,41.688,47.107,11.205,33.568,43.716,33.907
4.5,41.283,45.941,12.776,36.207,46.397,37.2
5,40.862,44.801,14.337,38.74,48.968,40.308
5.5,40.425,43.742,15.833,41.167,51.435,43.291
6,39.96,42.627,17.413,43.427,53.739,46.023


==> graphics/matlab/BerlinPTPrice/BerlinPTPriceCompetitive.csv <==
0,19.814,19.814,60.372,0,1.5348,1.5348,6.7314,6.7314,0,0
0.5,20.519,20.519,56.876,2.0857,2.8332,2.8332,7.9837,7.9837,5.1172,5.1172
1,20.997,20.997,55.265,2.74,4.1171,4.1171,9.2351,9.2351,9.9447,9.9447
1.5,21.277,21.277,53.825,3.6199,5.3755,5.3755,10.473,10.473,14.528,14.528
2,21.464,21.464,52.575,4.4975,6.6262,6.6262,11.713,11.713,18.921,18.921
2.5,21.54,21.54,51.451,5.4702,7.8627,7.8627,12.946,12.946,23.146,23.146
3,21.545,21.545,50.301,6.609,9.0439,9.0439,14.128,14.128,27.154,27.154
3.5,21.513,21.513,49.181,7.7933,10.207,10.207,15.295,15.295,30.974,30.974
4,21.446,21.446,48.12,8.9869,11.358,11.358,16.452,16.452,34.636,34.636
4.5,21.353,21.353,47.124,10.169,12.48,12.48,17.584,17.584,38.159,38.159
5,21.238,21.238,46.168,11.355,13.563,13.563,18.678,18.678,41.539,41.539
5.5,21.109,21.109,45.241,12.541,14.622,14.622,19.752,19.752,44.775,44.775
6,20.963,20.963,44.28,13.794,15.654,15.654,20.8,20.8,47.808,47.808


==> graphics/matlab/BerlinPTPrice/BerlinPTPriceCompetitive_Nonidentical.csv <==
0,23.327,16.281,60.392,0,1.7809,1.2495,7.9979,5.4276,0,0
0.5,24.256,16.771,56.887,2.0864,3.3468,2.2934,9.5025,6.4405,5.1182,5.1182
1,24.917,17.071,55.269,2.7427,4.8989,3.3286,11.009,7.4549,9.9453,9.9453
1.5,25.271,17.293,53.815,3.6207,6.404,4.3329,12.487,8.4448,14.526,14.526
2,25.522,17.4,52.583,4.4956,7.9052,5.336,13.971,9.4447,18.924,18.924
2.5,25.611,17.497,51.417,5.4752,9.3956,6.3311,15.456,10.436,23.131,23.131
3,25.581,17.564,50.227,6.6283,10.84,7.2998,16.905,11.397,27.114,27.114
3.5,25.536,17.534,49.112,7.8171,12.229,8.2284,18.302,12.328,30.931,30.931
4,25.404,17.616,47.975,9.0053,13.664,9.1959,19.746,13.291,34.532,34.532
4.5,25.254,17.534,47.017,10.195,14.988,10.075,21.086,14.179,38.072,38.072
5,25.061,17.451,46.118,11.37,16.248,10.919,22.362,15.032,41.494,41.494
5.5,24.911,17.427,45.077,12.585,17.62,11.844,23.751,15.958,44.612,44.612
6,24.699,17.328,44.11,13.863,18.865,12.681,25.019,16.801,47.624,47.624


==> graphics/matlab/BerlinPricing/BerlinPricingCompetitiveNonidenticalprices.csv <==
525,1.3317,2.1786,1.3346,2.1786,0,0,6.7026
526,4.7279,3.5499,4.7414,3.5499,3.12,6.8459,0
527,5.6137,6.0275,5.6284,6.0275,3.12,10.888,0
528,3.0167,4.7041,3.0167,4.7041,3.12,4.5647,0
529,6.9678,8.6655,6.9678,8.6655,3.12,11.721,0
530,1.8685,2.9654,1.8743,2.9654,3.12,7.894,0
531,5.6444,6.075,5.6444,6.075,3.12,8.0797,0


==> graphics/matlab/BerlinPricing/BerlinPricingCompetitiveNonidenticalprofit.csv <==
525,3.416,3.2532,1.3984,2.0176,1.3288,1.9244
526,13.7,9.9784,3.21,10.49,2.3313,7.647
527,15.706,12.426,5.4258,10.281,4.2813,8.1446
528,-2.5523e-09,-7.2712e-09,-1.0337e-09,-1.5186e-09,-2.9448e-09,-4.3264e-09
529,1.5091e-07,1.0011e-07,4.9655e-08,1.0125e-07,3.2941e-08,6.717e-08
530,4.9034,4.474,3.1019,1.8015,2.8215,1.6524
531,8.4281e-08,5.8795e-08,2.3942e-08,6.0339e-08,1.6702e-08,4.2093e-08


==> graphics/matlab/BerlinPricing/BerlinPricingCompetitiveNonidenticalshare.csv <==
525,51.304,48.752,-0,-0.056849
526,57.955,42.091,-0.045361,-0
527,55.957,44.154,-0.11123,-0
528,-8.4605e-09,-2.4103e-08,100,0
529,4.3315e-07,2.8735e-07,100,0
530,52.484,47.74,-0.22426,-0
531,2.9864e-07,2.0833e-07,100,0


==> graphics/matlab/BerlinPricing/BerlinPricingCompetitiveNonidenticalstatistics.csv <==
525,2.9454,2.9484,4.9649,3.2278,3.2308,5.8337,3.5102,3.5132,6.7026,3.7927,3.7956,7.5714,4.0751,4.078,8.4403,0
526,7.3574,7.3709,8.1911,7.8175,7.8311,9.0785,8.2777,8.2912,9.9659,8.7379,8.7514,10.853,9.198,9.2116,11.741,1
527,10.079,10.093,11.185,10.86,10.875,12.596,11.641,11.656,14.008,12.423,12.437,15.419,13.204,13.219,16.831,1
528,6.5012,6.5012,6.5012,7.111,7.111,7.0929,7.7208,7.7208,7.6847,8.3306,8.3306,8.2764,8.9404,8.9404,8.8681,1
529,13.387,13.387,11.802,14.51,14.51,13.322,15.633,15.633,14.841,16.757,16.757,16.36,17.88,17.88,17.88,1
530,4.0651,4.0709,8.9674,4.4495,4.4553,9.9907,4.8339,4.8397,11.014,5.2183,5.2241,12.037,5.6027,5.6085,13.061,1
531,10.144,10.144,9.105,10.932,10.932,10.152,11.719,11.719,11.2,12.507,12.507,12.247,13.294,13.294,13.294,1


==> graphics/matlab/BerlinPricing/BerlinPricingCompetitiveprices.csv <==
525,1.3255,2.1786,1.3255,2.1786,0,0,6.7026
526,4.7373,3.5499,4.7373,3.5499,3.12,6.8459,0
527,5.6297,6.0275,5.6297,6.0275,3.12,10.888,0
528,3.0167,4.7041,3.0167,4.7041,3.12,4.5647,0
529,6.9678,8.6655,6.9678,8.6655,3.12,11.721,0
530,1.8714,2.9654,1.8714,2.9654,3.12,7.894,0
531,5.6444,6.075,5.6444,6.075,3.12,8.0797,0


==> graphics/matlab/BerlinPricing/BerlinPricingCompetitiveprofit.csv <==
525,3.3138,3.3138,1.3628,1.951,1.3628,1.951
526,11.843,11.843,2.7694,9.0738,2.7694,9.0738
527,14.074,14.074,4.8482,9.2262,4.8482,9.2262
528,-8.0441e-09,-8.0441e-09,-3.2578e-09,-4.7863e-09,-3.2578e-09,-4.7863e-09
529,1.9141e-07,1.9141e-07,6.2984e-08,1.2843e-07,6.2984e-08,1.2843e-07
530,4.6787,4.6787,2.9551,1.7236,2.9551,1.7236
531,1.0879e-07,1.0879e-07,3.0906e-08,7.7889e-08,3.0906e-08,7.7889e-08


==> graphics/matlab/BerlinPricing/BerlinPricingCompetitiveshare.csv <==
525,50.001,50.001,-0,-0.0014274
526,50,50,0.00051283,0
527,50,50,-0.00066011,-0
528,-2.6665e-08,-2.6665e-08,100,0
529,5.4942e-07,5.4942e-07,100,0
530,50,50,-0.00074669,-0
531,3.8549e-07,3.8549e-07,100,0


==> graphics/matlab/BerlinPricing/BerlinPricingCompetitivestatistics.csv <==
525,2.9393,2.9393,4.9649,3.2217,3.2217,5.8337,3.5041,3.5041,6.7026,3.7865,3.7865,7.5714,4.0689,4.0689,8.4403,0
526,7.3668,7.3668,8.1911,7.827,7.827,9.0785,8.2872,8.2872,9.9659,8.7473,8.7473,10.853,9.2075,9.2075,11.741,1
527,10.095,10.095,11.185,10.876,10.876,12.596,11.657,11.657,14.008,12.439,12.439,15.419,13.22,13.22,16.831,1
528,6.5012,6.5012,6.5012,7.111,7.111,7.0929,7.7208,7.7208,7.6847,8.3306,8.3306,8.2764,8.9404,8.9404,8.8681,1
529,13.387,13.387,11.802,14.51,14.51,13.322,15.633,15.633,14.841,16.757,16.757,16.36,17.88,17.88,17.88,1
530,4.068,4.068,8.9674,4.4524,4.4524,9.9907,4.8368,4.8368,11.014,5.2212,5.2212,12.037,5.6056,5.6056,13.061,1
531,10.144,10.144,9.105,10.932,10.932,10.152,11.719,11.719,11.2,12.507,12.507,12.247,13.294,13.294,13.294,1


==> graphics/matlab/BerlinPricing/BerlinPricingNonCompetitiveNonidenticalprices.csv <==
525,1.3317,2.1786,1.3346,2.1786,0,0,6.7026
526,4.7279,3.5499,4.7414,3.5499,3.12,6.8459,0
527,5.6137,6.0275,5.6284,6.0275,3.12,10.888,0
528,3.0167,4.7041,3.0167,4.7041,3.12,4.5647,0
529,6.9678,8.6655,6.9678,8.6655,3.12,11.721,0
530,1.8685,2.9654,1.8743,2.9654,3.12,7.894,0
531,5.6444,6.075,5.6444,6.075,3.12,8.0797,0


==> graphics/matlab/BerlinPricing/BerlinPricingNonCompetitiveNonidenticalprofit.csv <==
525,3.416,3.2532,1.3984,2.0176,1.3288,1.9244
526,13.7,9.9784,3.21,10.49,2.3313,7.647
527,15.706,12.426,5.4258,10.281,4.2813,8.1446
528,-2.5523e-09,-7.2712e-09,-1.0337e-09,-1.5186e-09,-2.9448e-09,-4.3264e-09
529,1.5091e-07,1.0011e-07,4.9655e-08,1.0125e-07,3.2941e-08,6.717e-08
530,4.9034,4.474,3.1019,1.8015,2.8215,1.6524
531,8.4281e-08,5.8795e-08,2.3942e-08,6.0339e-08,1.6702e-08,4.2093e-08


==> graphics/matlab/BerlinPricing/BerlinPricingNonCompetitiveNonidenticalshare.csv <==
525,51.304,48.752,-0,-0.056849
526,57.955,42.091,-0.045361,-0
527,55.957,44.154,-0.11123,-0
528,-8.4605e-09,-2.4103e-08,100,0
529,4.3315e-07,2.8735e-07,100,0
530,52.484,47.74,-0.22426,-0
531,2.9864e-07,2.0833e-07,100,0


==> graphics/matlab/BerlinPricing/BerlinPricingNonCompetitiveNonidenticalstatistics.csv <==
525,2.9454,2.9484,4.9649,3.2278,3.2308,5.8337,3.5102,3.5132,6.7026,3.7927,3.7956,7.5714,4.0751,4.078,8.4403,0
526,7.3574,7.3709,8.1911,7.8175,7.8311,9.0785,8.2777,8.2912,9.9659,8.7379,8.7514,10.853,9.198,9.2116,11.741,1
527,10.079,10.093,11.185,10.86,10.875,12.596,11.641,11.656,14.008,12.423,12.437,15.419,13.204,13.219,16.831,1
528,6.5012,6.5012,6.5012,7.111,7.111,7.0929,7.7208,7.7208,7.6847,8.3306,8.3306,8.2764,8.9404,8.9404,8.8681,1
529,13.387,13.387,11.802,14.51,14.51,13.322,15.633,15.633,14.841,16.757,16.757,16.36,17.88,17.88,17.88,1
530,4.0651,4.0709,8.9674,4.4495,4.4553,9.9907,4.8339,4.8397,11.014,5.2183,5.2241,12.037,5.6027,5.6085,13.061,1
531,10.144,10.144,9.105,10.932,10.932,10.152,11.719,11.719,11.2,12.507,12.507,12.247,13.294,13.294,13.294,1


==> graphics/matlab/BerlinPricing/BerlinPricingNonCompetitiveprices.csv <==
525,3.3897,2.1786,0,0,6.7026
526,5.6284,3.5499,3.12,6.8459,0
527,6.9254,6.0275,3.12,10.888,0
528,3.0167,4.7041,3.12,4.5647,0
529,6.6478,8.6655,3.12,11.721,0
530,6.7709,2.9654,3.12,7.894,0
531,5.4468,6.075,3.12,8.0797,0


==> graphics/matlab/BerlinPricing/BerlinPricingNonCompetitiveprofit.csv <==
525,16.67,2.6808,13.989
526,27.04,5.322,21.718
527,31.808,8.907,22.901
528,6.8278e-07,2.7652e-07,4.0626e-07
529,6.7141,2.3156,4.3985
530,33.854,5.9102,27.944
531,5.179,1.5246,3.6544


==> graphics/matlab/BerlinPricing/BerlinPricingNonCompetitiveshare.csv <==
525,98.355,0,1.6448
526,96.085,3.9149,0
527,91.859,8.1409,0
528,2.2633e-06,100,0
529,20.199,79.801,0
530,100,1.0148e-06,0
531,19.017,80.983,0


==> graphics/matlab/BerlinPricing/BerlinPricingNonCompetitivestatistics.csv <==
525,5.0035,4.9649,5.2859,5.8337,5.5683,6.7026,5.8507,7.5714,6.1331,8.4403,0
526,8.258,8.1911,8.7181,9.0785,9.1783,9.9659,9.6385,10.853,10.099,11.741,1
527,11.39,11.185,12.172,12.596,12.953,14.008,13.734,15.419,14.516,16.831,1
528,6.5012,6.5012,7.111,7.0929,7.7208,7.6847,8.3306,8.2764,8.9404,8.8681,1
529,13.067,11.802,14.19,13.322,15.313,14.841,16.437,16.36,17.56,17.88,1
530,8.9674,8.9674,9.3518,9.9907,9.7362,11.014,10.121,12.037,10.505,13.061,1
531,9.9468,9.105,10.734,10.152,11.522,11.2,12.309,12.247,13.097,13.294,1


==> graphics/matlab/BerlinPricing/BerlinPricingSingledistances.csv <==
0.4229,0.52452,0.66581,0.42163,0.23199,0.11531,0.060122,0.022226,0.0051712
0.33957,0.46416,0.51024,0.13856,0.07642,0.14892,6.6604e-08,1.3818e-08,0
0.39596,0.53882,0.6412,0.32988,0.11198,0.062965,0.030482,0.014706,7.5329e-09
0.43886,0.51188,0.72841,0.42765,0.19298,0.068188,0.03087,0.022336,0.0023106
0.44534,0.56348,0.67861,0.45485,0.26709,0.12283,0.036414,0.010532,0.0069393
0.41628,0.4987,0.63738,0.44486,0.30492,0.19354,0.084515,0.028066,0.0051278
0.35922,0.45859,0.53377,0.3874,0.25663,0.19778,0.1718,0.045981,0.0097306
0.36321,0.59087,0.55253,0.38824,0.25025,0.18558,0.10175,0.021663,2.3504e-08
0.44528,0.50002,0.66563,0.46575,0.28421,0.096409,0.068921,0.019674,0.009691


==> graphics/matlab/BerlinPricing/BerlinPricingSingleprices.csv <==
525,3.3897,2.1786,0,0,6.7026
526,5.6284,3.5499,3.12,6.8459,0
527,6.9248,6.0275,3.12,10.888,0
528,3.0167,4.7041,3.12,4.5647,0
529,6.6478,8.6655,3.12,11.721,0
530,6.7709,2.9654,3.12,7.894,0
531,5.4472,6.075,3.12,8.0797,0
532,5.4986,3.8122,3.12,7.0233,0


==> graphics/matlab/BerlinPricing/BerlinPricingSingleprofit.csv <==
525,0.0046305,0.00074467,0.0038858
526,0.0075114,0.0014784,0.006033
527,0.0088372,0.0024748,0.0063623
528,1.696e-09,6.8685e-10,1.0091e-09
529,0.0018648,0.00064315,0.0012217
530,0.009404,0.0016417,0.0077623
531,0.0014359,0.00042266,0.0010132
532,0.015274,0.0035987,0.011675


==> graphics/matlab/BerlinPricing/BerlinPricingSingleshare.csv <==
525,98.356,0,1.6438
526,96.088,3.9115,0
527,91.884,8.1161,0
528,2.0239e-05,100,0
529,20.197,79.803,0
530,100,3.083e-06,0
531,18.979,81.021,0
532,100,6.2109e-06,0


==> graphics/matlab/BerlinPricing/BerlinPricingSinglestatistics.csv <==
525,5.0034,4.9649,5.2858,5.8337,5.5682,6.7026,5.8507,7.5714,6.1331,8.4403,0
526,8.2579,8.1911,8.7181,9.0785,9.1782,9.9659,9.6384,10.853,10.099,11.741,1
527,11.39,11.185,12.171,12.596,12.952,14.008,13.734,15.419,14.515,16.831,1
528,6.5012,6.5012,7.111,7.0929,7.7208,7.6847,8.3306,8.2764,8.9404,8.8681,1
529,13.067,11.802,14.19,13.322,15.313,14.841,16.437,16.36,17.56,17.88,1
530,8.9674,8.9674,9.3518,9.9907,9.7362,11.014,10.121,12.037,10.505,13.061,1
531,9.9472,9.105,10.735,10.152,11.522,11.2,12.31,12.247,13.097,13.294,1
532,8.3224,8.3224,8.8166,9.2329,9.3108,10.143,9.8049,11.054,10.299,11.964,1


==> graphics/matlab/BerlinPricing/BerlinPricingdistances.csv <==
0.4229,0.52452,0.66581,0.42163,0.23199,0.11531,0.060122,0.022226,0.0051712
0.33957,0.46416,0.51024,0.13856,0.07642,0.14892,6.6604e-08,1.3818e-08,0
0.39596,0.53882,0.6412,0.32988,0.11198,0.062965,0.030482,0.014706,7.5329e-09
0.43886,0.51188,0.72841,0.42765,0.19298,0.068188,0.03087,0.022336,0.0023106
0.44534,0.56348,0.67861,0.45485,0.26709,0.12283,0.036414,0.010532,0.0069393
0.41628,0.4987,0.63738,0.44486,0.30492,0.19354,0.084515,0.028066,0.0051278
0.35922,0.45859,0.53377,0.3874,0.25663,0.19778,0.1718,0.045981,0.0097306
0.36321,0.59087,0.55253,0.38824,0.25025,0.18558,0.10175,0.021663,2.3504e-08
0.44528,0.50002,0.66563,0.46575,0.28421,0.096409,0.068921,0.019674,0.009691


==> graphics/matlab/BerlinPricing/BerlinPricingprices.csv <==
525,3.3897,2.1786,0,0,6.7026
526,5.6284,3.5499,3.12,6.8459,0
527,6.9248,6.0275,3.12,10.888,0
528,3.0167,4.7041,3.12,4.5647,0
529,6.6478,8.6655,3.12,11.721,0
530,6.7709,2.9654,3.12,7.894,0
531,5.4472,6.075,3.12,8.0797,0
532,5.4986,3.8122,3.12,7.0233,0


==> graphics/matlab/BerlinPricing/BerlinPricingprofit.csv <==
525,0.0046305,0.00074467,0.0038858
526,0.0075114,0.0014784,0.006033
527,0.0088372,0.0024748,0.0063623
528,1.696e-09,6.8685e-10,1.0091e-09
529,0.0018648,0.00064315,0.0012217
530,0.009404,0.0016417,0.0077623
531,0.0014359,0.00042266,0.0010132
532,0.015274,0.0035987,0.011675


==> graphics/matlab/BerlinPricing/BerlinPricingshare.csv <==
525,98.356,0,1.6438
526,96.088,3.9115,0
527,91.884,8.1161,0
528,2.0239e-05,100,0
529,20.197,79.803,0
530,100,3.083e-06,0
531,18.979,81.021,0
532,100,6.2109e-06,0


==> graphics/matlab/BerlinPricing/BerlinPricingstatistics.csv <==
525,5.0034,4.9649,5.2858,5.8337,5.5682,6.7026,5.8507,7.5714,6.1331,8.4403,0
526,8.2579,8.1911,8.7181,9.0785,9.1782,9.9659,9.6384,10.853,10.099,11.741,1
527,11.39,11.185,12.171,12.596,12.952,14.008,13.734,15.419,14.515,16.831,1
528,6.5012,6.5012,7.111,7.0929,7.7208,7.6847,8.3306,8.2764,8.9404,8.8681,1
529,13.067,11.802,14.19,13.322,15.313,14.841,16.437,16.36,17.56,17.88,1
530,8.9674,8.9674,9.3518,9.9907,9.7362,11.014,10.121,12.037,10.505,13.061,1
531,9.9472,9.105,10.735,10.152,11.522,11.2,12.31,12.247,13.097,13.294,1
532,8.3224,8.3224,8.8166,9.2329,9.3108,10.143,9.8049,11.054,10.299,11.964,1


==> graphics/matlab/BerlinPricingVehicles/BerlinPricingVehicles.csv <==
1,1,0.025728,0.26173
2,1,0.0040532,0.075797
3,1,1.7022,1.5642


==> graphics/matlab/BerlinPricingVehicles/BerlinPricingVehicles_Competitive.csv <==
1,1,0.04159,0.37253
2,1,0.04159,0.37253
3,1,0.00081914,0.010755
4,1,0.00081914,0.010755
5,1,1.6718,1.4857


==> graphics/matlab/BerlinPricingVehicles/BerlinPricingVehicles_Competitive_Nonidentical.csv <==
1,1,0.035051,0.31396
2,1,0.051132,0.458
3,1,0.0006858,0.0090047
4,1,0.0010191,0.013381
5,1,1.6717,1.4856


==> graphics/matlab/BerlinTax/BerlinTax.csv <==
0,42.29,49.307,8.4031,28.621,38.722,27.682
10,42.393,49.317,8.2899,24.751,34.798,31.554
20,42.519,49.336,8.1452,20.889,30.867,35.415
30,42.673,49.375,7.9518,17.036,26.926,39.26
40,42.859,49.45,7.6905,13.198,22.97,43.076
50,43.094,49.594,7.3123,9.3822,19,46.844
60,42.487,50.616,6.8978,5.6103,14.709,50.48
70,29.446,61.92,8.6337,2.4547,7.739,52.821
80,13.4,75.29,11.31,0.55662,2.3649,51.729
90,0.84461,84.038,15.117,0.0086332,0.069879,47.81
100,0.067337,84.357,15.576,0,0,47.36


==> graphics/matlab/BerlinTax/BerlinTaxCompetitive.csv <==
0,21.546,21.546,50.083,6.8245,9.3316,9.3316,14.415,14.415,28.118,28.118
10,21.589,21.589,50.099,6.724,7.8831,7.8831,12.944,12.944,29.565,29.565
20,21.644,21.644,50.117,6.5957,6.4394,6.4394,11.473,11.473,31.005,31.005
30,21.711,21.711,50.149,6.4292,4.9995,4.9995,9.9969,9.9969,32.439,32.439
40,21.804,21.804,50.204,6.1883,3.5649,3.5649,8.515,8.515,33.862,33.862
50,21.929,21.929,50.292,5.85,2.1492,2.1492,7.026,7.026,35.261,35.261
60,22.067,22.067,50.475,5.3908,0.74744,0.74744,5.5111,5.5111,36.604,36.604
70,18.436,18.436,57.182,5.946,0.072393,0.072393,3.5914,3.5914,40.483,40.483
80,9.4343,9.4343,72.22,8.9109,0.0239,0.0239,1.3684,1.3684,46.02,46.02
90,0.6849,0.6849,83.901,14.729,0.00056222,0.00056222,0.055517,0.055517,47.604,47.604
100,2.8757e-08,2.8757e-08,84.424,15.576,-4.9766e-09,-4.9766e-09,0,0,47.398,47.398


==> graphics/matlab/BerlinTax/BerlinTaxCompetitiveTax.csv <==
0,28.118,0,0
10,28.127,1.4382,1.4382
20,28.137,2.8684,2.8684
30,28.155,4.2844,4.2844
40,28.186,5.6767,5.6767
50,28.235,7.026,7.026
60,28.338,8.2667,8.2667
70,32.104,8.3798,8.3798
80,40.546,5.4734,5.4734
90,47.104,0.49965,0.49965
100,47.398,5.0687e-09,5.0687e-09


==> graphics/matlab/BerlinTax/BerlinTaxCompetitive_Nonidentical.csv <==
0,25.575,17.562,50.033,6.8301,11.174,7.5207,17.237,11.621,28.09,28.09
10,25.631,17.568,50.07,6.732,9.4291,6.3505,15.464,10.436,29.829,29.27
20,25.686,17.63,50.084,6.6,7.7026,5.1919,13.704,9.2552,31.544,30.432
30,25.758,17.692,50.12,6.4301,5.974,4.0327,11.93,8.0715,33.251,31.598
40,25.864,17.771,50.168,6.1968,4.2635,2.8861,10.157,6.8839,34.937,32.755
50,26.016,17.932,50.166,5.8868,2.5901,1.7654,8.3849,5.7073,36.549,33.872
60,26.119,18.075,50.39,5.4159,0.89289,0.62508,6.5334,4.4986,38.09,35.038
70,18.437,18.437,57.181,5.9455,0.072395,0.072395,3.5915,3.5915,40.483,40.483
80,9.4348,9.4348,72.22,8.9107,0.023901,0.023901,1.3684,1.3684,46.02,46.02
90,0.68489,0.68491,83.901,14.729,0.00056219,0.00056221,0.055516,0.055517,47.604,47.604
100,1.3676e-08,1.8964e-08,84.424,15.576,-2.5765e-09,-3.4464e-09,0,0,47.398,47.398


==> graphics/matlab/BerlinTax/BerlinTaxTax.csv <==
0,27.682,0
10,27.688,3.8665
20,27.699,7.7168
30,27.721,11.54
40,27.763,15.313
50,27.843,19
60,28.417,22.063
70,34.764,18.058
80,42.27,9.4598
90,47.181,0.62891
100,47.36,0


==> graphics/tikzexternalize/info.txt <==
In this folder, externalize stores the figures. 

==> others/justification_citations.txt <==
As requested in the submission guidelines, we provide here a detailed list of the four self-citations. All these papers closely relate to the contents of this paper. 

The only citations which we have authored are: 
- a review paper specifically tailored to AMoD (citation 26);
- two papers on the joint design and operation of public transport and AMoD (that is, without game-theoretic competition, in contrast to this paper) (citations 32 and 34); and
- one paper on the economics of self-driving cars (citation 6).

We believe that all these references are closely related to the content of the paper. 
